Pollard: Governed Semantic Execution Trees for Framework-Independent AI Agent Control and Replay

Agent frameworks can persist checkpoints, trace tool calls, and limit resource use, but these facilities often assign different identities to execution, governance, and replay. We present Pollard, a framework-independent runtime based on governed semantic execution trees. A step identity commits to canonical input, kind, attempt, and parent identity; the same tree records completion, refusal, resource settlement, and branch history. Strict replay returns a verified stored result without invoking the wrapped operation, while a transactional store coordinates reservations across concurrent workers. Under a signed deterministic freeze, two state-model replicas each executed the evaluation transitions without an invariant violation, retained-lease PostgreSQL groups were tested against exact limits, strict replay avoided external calls, and all semantic mutations were detected with no false alarms on the controls. A multi-pair framework matrix preserved reference behavior and verified the trees. A separate cost-capped hosted study exercised live provider paths, and every completed Pollard trial produced a verified tree. Together, the studies support the core mechanisms under explicit lease, boundary, and seal-custody assumptions.

==> references/verified_sources.json <==
{
  "checked_on": "2026-07-21",
  "policy": "Each record was checked against a primary publication page or official documentation before its BibTeX entry was added.",
  "sources": {
    "ye2026contracts": {
      "url": "https://arxiv.org/abs/2601.08815",
      "authority": "arXiv abstract page",
      "verified_fields": ["title", "authors", "year", "identifier", "primary class", "DOI"]
    },
    "khan2026budgets": {
      "url": "https://arxiv.org/abs/2606.04056",
      "authority": "arXiv abstract page",
      "verified_fields": ["title", "authors", "year", "identifier", "primary class", "DOI"]
    },
    "wang2025agentspec": {
      "url": "https://arxiv.org/abs/2503.18666",
      "authority": "arXiv abstract page",
      "verified_fields": ["title", "authors", "year", "identifier", "primary class", "DOI", "acceptance note"]
    },
    "mazumder2026agentcheck": {
      "url": "https://arxiv.org/abs/2607.11098",
      "authority": "arXiv abstract page",
      "verified_fields": ["title", "authors", "year", "identifier", "primary class", "DOI"]
    },
    "zhai2026toolcaching": {
      "url": "https://arxiv.org/abs/2601.15335",
      "authority": "arXiv abstract page",
      "verified_fields": ["title", "authors", "year", "identifier", "primary class", "DOI"]
    },
    "wang2026traces": {
      "url": "https://arxiv.org/abs/2606.04990",
      "authority": "arXiv abstract page",
      "verified_fields": ["title", "authors", "year", "identifier", "primary class", "DOI"]
    },
    "paduraru2026assurance": {
      "url": "https://arxiv.org/abs/2603.18096",
      "authority": "arXiv abstract page",
      "verified_fields": ["title", "authors", "year", "identifier", "primary class", "DOI"]
    },
    "ojewale2026audit": {
      "url": "https://arxiv.org/abs/2601.20727",
      "authority": "arXiv abstract page",
      "verified_fields": ["title", "authors", "year", "identifier", "primary class", "DOI"]
    },
    "huber2020aiida": {
      "url": "https://www.nature.com/articles/s41597-020-00638-4",
      "authority": "Scientific Data article page",
      "verified_fields": ["title", "authors", "journal", "volume", "article number", "year", "DOI"]
    },
    "moreau2013prov": {
      "url": "https://www.w3.org/TR/prov-dm/",
      "authority": "W3C Recommendation",
      "verified_fields": ["title", "editors", "issuing organization", "institution", "document type", "date"]
    },
    "langchain2026timetravel": {
      "url": "https://docs.langchain.com/oss/python/langgraph/use-time-travel",
      "authority": "Official LangGraph documentation",
      "verified_fields": ["title", "organization", "URL", "access date"]
    },
    "litellm2026budgets": {
      "url": "https://docs.litellm.ai/docs/proxy/users",
      "authority": "Official LiteLLM documentation",
      "verified_fields": ["title", "organization", "URL", "access date"]
    },
    "opentelemetry2026semconv": {
      "url": "https://opentelemetry.io/docs/specs/semconv/",
      "authority": "Official OpenTelemetry specification",
      "verified_fields": ["title", "version", "organization", "URL", "access date"]
    },
    "yao2024taubench": {
      "url": "https://arxiv.org/abs/2406.12045",
      "authority": "arXiv abstract page",
      "verified_fields": ["title", "authors", "year", "identifier", "primary class", "DOI"]
    },
    "barres2026tau3fixes": {
      "url": "https://taubench.com/blog/tau3-task-fixes.html",
      "authority": "Official tau-bench project site",
      "verified_fields": ["title", "authors", "date", "task corrections", "URL", "access date"]
    },
    "debenedetti2024agentdojo": {
      "url": "https://arxiv.org/abs/2406.13352",
      "authority": "arXiv abstract page",
      "verified_fields": ["title", "authors", "year", "identifier", "primary class", "DOI", "venue note"]
    },
    "badertdinov2026swerebench": {
      "url": "https://arxiv.org/abs/2602.23866",
      "authority": "arXiv abstract page",
      "verified_fields": ["title", "authors", "year", "identifier", "primary class", "DOI", "venue note"]
    },
    "mialon2023gaia": {
      "url": "https://arxiv.org/abs/2311.12983",
      "authority": "arXiv abstract page",
      "verified_fields": ["title", "authors", "year", "identifier", "primary class", "DOI"]
    },
    "openai2026swebenchverified": {
      "url": "https://openai.com/index/why-we-no-longer-evaluate-swe-bench-verified/",
      "authority": "Official OpenAI research page",
      "verified_fields": ["title", "organization", "date", "audit findings", "URL", "access date"]
    }
  }
}

